An Intermediate Data-driven Methodology for Scientific Workflow Management System to Support Reusability

In this thesis first we propose an intermediate data management scheme for a SWfMS. In our second attempt, we explored the possibilities and introduced an automatic recommendation technique for a SWfMS from real-world workflow data (i.e Galaxy [1] workflows) where our investigations show that the proposed technique can facilitate 51% of workflow building in a SWfMS by reusing intermediate data of previous workflows and can reduce 74% execution time of workflow buildings in a SWfMS. Later we propose an adaptive version of our technique by considering the states of tools in a SWfMS, which shows around 40% reusability for workflows. Consequently, in our fourth study, We have done several experiments for analyzing the performance and exploring the effectiveness of the technique in a SWfMS for various environments. The technique is introduced to emphasize on storing cost reduction, increase data reusability, and faster workflow execution, to the best of our knowledge, which is the first of its kind. Detail architecture and evaluation of the technique are presented in this thesis. We believe our findings and developed system will contribute significantly to the research domain of SWfMSs.

==> Appendix/Detrprok-v4.json <==
{
    "a_galaxy_workflow": "true", 
    "annotation": "", 
    "format-version": "1.1", 
    "name": "Detrprok", 
    "steps": {
        "0": {
            "annotation": "Select here the GFF annotation file containing coding genes, tRNAs, rRNAs and known ncRNAs. You can download it from GJI (http://genome.jgi.doe.gov) or NCBI (http://ftp.ncbi.nih.gov/genomes/Bacteria). Caution: 1srt column should have exactly the same identifier as the genome sequence used for mapping.", 
            "id": 0, 
            "input_connections": {}, 
            "inputs": [
                {
                    "description": "Select here the GFF annotation file containing coding genes, tRNAs, rRNAs and known ncRNAs. You can download it from GJI (http://genome.jgi.doe.gov) or NCBI (http://ftp.ncbi.nih.gov/genomes/Bacteria). Caution: 1srt column should have exactly the same identifier as the genome sequence used for mapping.", 
                    "name": "genome annotations"
                }
            ], 
            "label": null, 
            "name": "Input dataset", 
            "outputs": [], 
            "position": {
                "left": 206, 
                "top": 152
            }, 
            "tool_errors": null, 
            "tool_id": null, 
            "tool_state": "{\"name\": \"genome annotations\"}", 
            "tool_version": null, 
            "type": "data_input", 
            "user_outputs": [], 
            "uuid": "8b700d1d-acf8-423e-92e3-d125a2a96526"
        }, 
        "1": {
            "annotation": "Select here the bam file resulting from the mapping of RNA-seq reads on the genome sequence. You may use Bowtie or another mapper (use appropriate mapping option to retain only uniquely mapping reads).", 
            "id": 1, 
            "input_connections": {}, 
            "inputs": [
                {
                    "description": "Select here the bam file resulting from the mapping of RNA-seq reads on the genome sequence. You may use Bowtie or another mapper (use appropriate mapping option to retain only uniquely mapping reads).", 
                    "name": "read alignments on genome"
                }
            ], 
            "label": null, 
            "name": "Input dataset", 
            "outputs": [], 
            "position": {
                "left": 200, 
                "top": 403
            }, 
            "tool_errors": null, 
            "tool_id": null, 
            "tool_state": "{\"name\": \"read alignments on genome\"}", 
            "tool_version": null, 
            "type": "data_input", 
            "user_outputs": [], 
            "uuid": "00d8d4c6-aca2-4eed-8844-cfa3cf9aa12c"
        }, 
        "2": {
            "annotation": "Select here the GFF file features that will be considered as initial annotations. Any term added here will cause pre-existing features with this term not to be predicted again by the workflow. Please use a comma separated list and use \"CDS\" rather than \"gene\" for protein coding genes. Suggested value: rRNA,tRNA,ncRNA,CDS", 
            "id": 2, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 0, 
                    "output_name": "output"
                }
            }, 
            "inputs": [
                {
                    "description": "runtime parameter for tool clean transcript file", 
                    "name": "optionType"
                }
            ], 
            "label": null, 
            "name": "clean transcript file", 
            "outputs": [
                {
                    "name": "outputFile", 
                    "type": "gtf"
                }
            ], 
            "position": {
                "left": 239, 
                "top": 219
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFile": {
                    "action_arguments": {
                        "newname": "annotation selection"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFile"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "CleanTranscriptFile", 
            "tool_state": "{\"optionType\": \"{\\\"type\\\": \\\"Yes\\\", \\\"value\\\": {\\\"__class__\\\": \\\"RuntimeValue\\\"}, \\\"__current_case__\\\": 0}\", \"__rerun_remap_job_id__\": null, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 0, \\\"FormatInputFileName\\\": \\\"gff\\\"}\", \"chromInfo\": \"\\\"/srv/galaxy/galaxy-dist/tool-data/shared/ucsc/chrom/?.len\\\"\", \"__page__\": 0}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "2b9e3fb2-d39f-4e92-8390-5c4fd1a00f89"
        }, 
        "3": {
            "annotation": "Technical step : counts the identical reads", 
            "id": 3, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 1, 
                    "output_name": "output"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "collapse reads", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 265, 
                "top": 469
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "collapsed reads"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "collapseReads", 
            "tool_state": "{\"__page__\": 0, \"__rerun_remap_job_id__\": null, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 5, \\\"FormatInputFileName\\\": \\\"bam\\\"}\", \"strand\": \"\\\"False\\\"\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "1f99ee31-2986-4f92-a4b3-735cef140ec3"
        }, 
        "4": {
            "annotation": "Clusters annotated proximal genes into operons. Parameter to be set: op_gap. Genes separated by a gap smaller than op_gap are clustered (suggested value: 10 to 150).", 
            "id": 4, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 2, 
                    "output_name": "outputFile"
                }
            }, 
            "inputs": [
                {
                    "description": "runtime parameter for tool clusterize", 
                    "name": "distance"
                }
            ], 
            "label": null, 
            "name": "clusterize", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 364, 
                "top": 321
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "Annotation with operon-like features"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "MergingDataClusterize", 
            "tool_state": "{\"normalize\": \"\\\"False\\\"\", \"__page__\": 0, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 1, \\\"FormatInputFileName\\\": \\\"gff\\\"}\", \"distance\": \"{\\\"__class__\\\": \\\"RuntimeValue\\\"}\", \"__rerun_remap_job_id__\": null, \"colinear\": \"\\\"True\\\"\", \"chromInfo\": \"\\\"/srv/galaxy/galaxy-dist/tool-data/shared/ucsc/chrom/?.len\\\"\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "61747a89-c0ed-4263-b712-829701eb0cf4"
        }, 
        "5": {
            "annotation": "Clusters overlapping or proximal reads to produce read clusters. Parameter to be set: clust_gap. Reads separated by a gap smaller than clust_gap are clustered (suggested value: 0 to 20 ; a value of 0 will cluster only overlapping reads while a value of 20 will cluster reads even if they are 20-nt apart)", 
            "id": 5, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 3, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [
                {
                    "description": "runtime parameter for tool clusterize", 
                    "name": "distance"
                }
            ], 
            "label": null, 
            "name": "clusterize", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 454, 
                "top": 556
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "Read clusters (with exon)"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "MergingDataClusterize", 
            "tool_state": "{\"normalize\": \"\\\"False\\\"\", \"__page__\": 0, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 3, \\\"FormatInputFileName\\\": \\\"gff3\\\"}\", \"distance\": \"{\\\"__class__\\\": \\\"RuntimeValue\\\"}\", \"__rerun_remap_job_id__\": null, \"colinear\": \"\\\"True\\\"\", \"chromInfo\": \"\\\"/srv/galaxy/galaxy-dist/tool-data/shared/ucsc/chrom/?.len\\\"\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "697ecb7a-3150-44b8-9f63-5b9af850ea23"
        }, 
        "6": {
            "annotation": "Technical step: suppresses unwanted \"exon\" features created by the previous clustering step.", 
            "id": 6, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 4, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "remove introns", 
            "outputs": [
                {
                    "name": "outputFile", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 532, 
                "top": 349
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFile": {
                    "action_arguments": {
                        "newname": "Annotation with operon-like (without exon)"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFile"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "removeIntrons", 
            "tool_state": "{\"__page__\": 0, \"__rerun_remap_job_id__\": null, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 3, \\\"FormatInputFileName\\\": \\\"gff3\\\"}\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "c6689578-b46b-4130-975f-0f9c98f49d86"
        }, 
        "7": {
            "annotation": "Technical step: suppresses unwanted \"exon\" features created by the previous clustering step.", 
            "id": 7, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 5, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "remove introns", 
            "outputs": [
                {
                    "name": "outputFile", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 641, 
                "top": 580
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFile": {
                    "action_arguments": {
                        "newname": "Read clusters"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFile"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "removeIntrons", 
            "tool_state": "{\"__page__\": 0, \"__rerun_remap_job_id__\": null, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 3, \\\"FormatInputFileName\\\": \\\"gff3\\\"}\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "80de78b2-d861-41c6-acd5-900513a62176"
        }, 
        "8": {
            "annotation": "Selects read clusters that overlap annotations in the same direction. Parameter to be set: RNA_gap. A read cluster separated from an annotation by a gap smaller than RNA_gap is selected (suggested value: 25).", 
            "id": 8, 
            "input_connections": {
                "formatType2|inputFileName2": {
                    "id": 6, 
                    "output_name": "outputFile"
                }, 
                "formatType|inputFileName1": {
                    "id": 7, 
                    "output_name": "outputFile"
                }
            }, 
            "inputs": [
                {
                    "description": "runtime parameter for tool compare overlapping small query", 
                    "name": "OptionDistance"
                }
            ], 
            "label": null, 
            "name": "compare overlapping small query", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 773, 
                "top": 421
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "Read clusters overlapping annotation"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "CompareOverlappingSmallQuery", 
            "tool_state": "{\"OptionInclusionQuery\": \"\\\"False\\\"\", \"NotOverlapping\": \"\\\"False\\\"\", \"formatType\": \"{\\\"FormatInputFileName1\\\": \\\"gff3\\\", \\\"inputFileName1\\\": null, \\\"__current_case__\\\": 3}\", \"InvertMatch\": \"\\\"False\\\"\", \"__page__\": 0, \"OptionInclusionRef\": \"\\\"False\\\"\", \"__rerun_remap_job_id__\": null, \"OptionDistance\": \"{\\\"distance\\\": {\\\"__class__\\\": \\\"RuntimeValue\\\"}, \\\"Dist\\\": \\\"Yes\\\", \\\"__current_case__\\\": 0}\", \"formatType2\": \"{\\\"FormatInputFileName2\\\": \\\"gff3\\\", \\\"inputFileName2\\\": null, \\\"__current_case__\\\": 3}\", \"OptionPcOverlapQuery\": \"{\\\"present\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\", \"OptionMinOverlap\": \"\\\"1\\\"\", \"OptionCollinearOrAntiSens\": \"{\\\"__current_case__\\\": 0, \\\"OptionCA\\\": \\\"Collinear\\\"}\", \"OptionPcOverlapRef\": \"{\\\"present\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\", \"OptionCA\": \"\\\"Collinear\\\"\", \"chromInfo\": \"\\\"/srv/galaxy/galaxy-dist/tool-data/shared/ucsc/chrom/?.len\\\"\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "165e6a12-e326-449b-ac85-6194771099ee"
        }, 
        "9": {
            "annotation": "Selects read clusters that form new independent annotations. Parameter to be set: RNA_gap. Read clusters at a distance from existing annotations larger than RNA_gap are selected.  Caution: use same RNA_gap value as in previous step!", 
            "id": 9, 
            "input_connections": {
                "formatType2|inputFileName2": {
                    "id": 6, 
                    "output_name": "outputFile"
                }, 
                "formatType|inputFileName1": {
                    "id": 7, 
                    "output_name": "outputFile"
                }
            }, 
            "inputs": [
                {
                    "description": "runtime parameter for tool compare overlapping small query", 
                    "name": "OptionDistance"
                }
            ], 
            "label": null, 
            "name": "compare overlapping small query", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 950, 
                "top": 592
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "Read clusters not overlapping annotation"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "CompareOverlappingSmallQuery", 
            "tool_state": "{\"OptionInclusionQuery\": \"\\\"False\\\"\", \"NotOverlapping\": \"\\\"False\\\"\", \"formatType\": \"{\\\"FormatInputFileName1\\\": \\\"gff3\\\", \\\"inputFileName1\\\": null, \\\"__current_case__\\\": 3}\", \"InvertMatch\": \"\\\"True\\\"\", \"__page__\": 0, \"OptionInclusionRef\": \"\\\"False\\\"\", \"__rerun_remap_job_id__\": null, \"OptionDistance\": \"{\\\"distance\\\": {\\\"__class__\\\": \\\"RuntimeValue\\\"}, \\\"Dist\\\": \\\"Yes\\\", \\\"__current_case__\\\": 0}\", \"formatType2\": \"{\\\"FormatInputFileName2\\\": \\\"gff3\\\", \\\"inputFileName2\\\": null, \\\"__current_case__\\\": 3}\", \"OptionPcOverlapQuery\": \"{\\\"present\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\", \"OptionMinOverlap\": \"\\\"1\\\"\", \"OptionCollinearOrAntiSens\": \"{\\\"__current_case__\\\": 0, \\\"OptionCA\\\": \\\"Collinear\\\"}\", \"OptionPcOverlapRef\": \"{\\\"present\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\", \"OptionCA\": \"\\\"Collinear\\\"\", \"chromInfo\": \"\\\"/srv/galaxy/galaxy-dist/tool-data/shared/ucsc/chrom/?.len\\\"\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "fc06dc62-6eb6-46c1-8618-d4ba72672da5"
        }, 
        "10": {
            "annotation": "Technical step: merging of annotations and their overlapping read clusters. This will be used to extend annotation.", 
            "id": 10, 
            "input_connections": {
                "input1": {
                    "id": 6, 
                    "output_name": "outputFile"
                }, 
                "queries_0|input2": {
                    "id": 8, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "Concatenate datasets", 
            "outputs": [
                {
                    "name": "out_file1", 
                    "type": "input"
                }
            ], 
            "position": {
                "left": 1055, 
                "top": 349
            }, 
            "post_job_actions": {
                "RenameDatasetActionout_file1": {
                    "action_arguments": {
                        "newname": "Annotations and read clusters overlapping them"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "out_file1"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "cat1", 
            "tool_state": "{\"__page__\": 0, \"__rerun_remap_job_id__\": null, \"input1\": \"null\", \"chromInfo\": \"\\\"/srv/galaxy/galaxy-dist/tool-data/shared/ucsc/chrom/?.len\\\"\", \"queries\": \"[{\\\"input2\\\": null, \\\"__index__\\\": 0}]\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "571096fa-857a-4e57-a724-526bcd23e912"
        }, 
        "11": {
            "annotation": "Extend annotations with overlapping or proximal read clusters in the same direction. Parameter to be set: RNA_gap. Read cluster and annotations separated by a gap smaller than RNA_gap are clustered. Caution: use the same RNA_gap value as previous step!", 
            "id": 11, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 10, 
                    "output_name": "out_file1"
                }
            }, 
            "inputs": [
                {
                    "description": "runtime parameter for tool clusterize", 
                    "name": "distance"
                }
            ], 
            "label": null, 
            "name": "clusterize", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 1239, 
                "top": 361
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "Extended annotation (with exon)"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "MergingDataClusterize", 
            "tool_state": "{\"normalize\": \"\\\"False\\\"\", \"__page__\": 0, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 3, \\\"FormatInputFileName\\\": \\\"gff3\\\"}\", \"distance\": \"{\\\"__class__\\\": \\\"RuntimeValue\\\"}\", \"__rerun_remap_job_id__\": null, \"colinear\": \"\\\"True\\\"\", \"chromInfo\": \"\\\"/srv/galaxy/galaxy-dist/tool-data/shared/ucsc/chrom/?.len\\\"\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "831cc38a-25ac-4e02-b7a7-cf8c27a3c857"
        }, 
        "12": {
            "annotation": "Technical step: suppresses unwanted \"exon\" features created by the previous clustering step.", 
            "id": 12, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 11, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "remove introns", 
            "outputs": [
                {
                    "name": "outputFile", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 1257, 
                "top": 454
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFile": {
                    "action_arguments": {
                        "newname": "Extended annotation"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFile"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "removeIntrons", 
            "tool_state": "{\"__page__\": 0, \"__rerun_remap_job_id__\": null, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 3, \\\"FormatInputFileName\\\": \\\"gff3\\\"}\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "dabcab35-55b8-4253-9d76-ddf3391dbe98"
        }, 
        "13": {
            "annotation": "Technical step: orders extended annotations by positions.", 
            "id": 13, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 12, 
                    "output_name": "outputFile"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "collapse reads", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 1418, 
                "top": 405
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "Ordrered and extended annotation"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "collapseReads", 
            "tool_state": "{\"__page__\": 0, \"__rerun_remap_job_id__\": null, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 3, \\\"FormatInputFileName\\\": \\\"gff3\\\"}\", \"chromInfo\": \"\\\"/srv/galaxy/galaxy-dist/tool-data/shared/ucsc/chrom/?.len\\\"\", \"strand\": \"\\\"False\\\"\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "f83ca57c-8169-4c9d-a71e-287e5a435264"
        }, 
        "14": {
            "annotation": "Selection of read clusters that are antisense of an extended annotation. This step produces a first list of antisense candidates.", 
            "id": 14, 
            "input_connections": {
                "formatType2|inputFileName2": {
                    "id": 13, 
                    "output_name": "outputFileGff"
                }, 
                "formatType|inputFileName1": {
                    "id": 9, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "compare overlapping small query", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 1473, 
                "top": 588
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "first list of asRNA"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "CompareOverlappingSmallQuery", 
            "tool_state": "{\"OptionInclusionQuery\": \"\\\"False\\\"\", \"NotOverlapping\": \"\\\"False\\\"\", \"formatType\": \"{\\\"FormatInputFileName1\\\": \\\"gff3\\\", \\\"inputFileName1\\\": null, \\\"__current_case__\\\": 3}\", \"InvertMatch\": \"\\\"False\\\"\", \"__page__\": 0, \"OptionInclusionRef\": \"\\\"False\\\"\", \"__rerun_remap_job_id__\": null, \"OptionDistance\": \"{\\\"Dist\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\", \"formatType2\": \"{\\\"FormatInputFileName2\\\": \\\"gff3\\\", \\\"inputFileName2\\\": null, \\\"__current_case__\\\": 3}\", \"OptionPcOverlapQuery\": \"{\\\"present\\\": \\\"Yes\\\", \\\"__current_case__\\\": 0, \\\"minOverlap\\\": \\\"1\\\"}\", \"OptionMinOverlap\": \"\\\"1\\\"\", \"OptionCollinearOrAntiSens\": \"{\\\"__current_case__\\\": 1, \\\"OptionCA\\\": \\\"AntiSens\\\"}\", \"OptionPcOverlapRef\": \"{\\\"present\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\", \"OptionCA\": \"\\\"AntiSense\\\"\", \"chromInfo\": \"\\\"/srv/galaxy/galaxy-dist/tool-data/shared/ucsc/chrom/?.len\\\"\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "6983cc28-a450-442e-8539-407a8f26afd0"
        }, 
        "15": {
            "annotation": "Selection of read clusters that are outside and not in antisense of an extended annotation. This step produces a first list of small RNAs.", 
            "id": 15, 
            "input_connections": {
                "formatType2|inputFileName2": {
                    "id": 13, 
                    "output_name": "outputFileGff"
                }, 
                "formatType|inputFileName1": {
                    "id": 9, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "compare overlapping small query", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 1471, 
                "top": 722
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "first list of sRNA"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "CompareOverlappingSmallQuery", 
            "tool_state": "{\"OptionInclusionQuery\": \"\\\"False\\\"\", \"NotOverlapping\": \"\\\"False\\\"\", \"formatType\": \"{\\\"FormatInputFileName1\\\": \\\"gff3\\\", \\\"inputFileName1\\\": null, \\\"__current_case__\\\": 3}\", \"InvertMatch\": \"\\\"True\\\"\", \"__page__\": 0, \"OptionInclusionRef\": \"\\\"False\\\"\", \"__rerun_remap_job_id__\": null, \"OptionDistance\": \"{\\\"Dist\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\", \"formatType2\": \"{\\\"FormatInputFileName2\\\": \\\"gff3\\\", \\\"inputFileName2\\\": null, \\\"__current_case__\\\": 3}\", \"OptionPcOverlapQuery\": \"{\\\"present\\\": \\\"Yes\\\", \\\"__current_case__\\\": 0, \\\"minOverlap\\\": \\\"1\\\"}\", \"OptionMinOverlap\": \"\\\"1\\\"\", \"OptionCollinearOrAntiSens\": \"{\\\"__current_case__\\\": 1, \\\"OptionCA\\\": \\\"AntiSens\\\"}\", \"OptionPcOverlapRef\": \"{\\\"present\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\", \"OptionCA\": \"\\\"AntiSense\\\"\", \"chromInfo\": \"\\\"/srv/galaxy/galaxy-dist/tool-data/shared/ucsc/chrom/?.len\\\"\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "7edb15b7-403d-4abc-88a7-7f7f23a79846"
        }, 
        "16": {
            "annotation": "Splits extended annotations into 5 or 3 prime extentions, CDS, and/or operon spacers.", 
            "id": 16, 
            "input_connections": {
                "referenciesFile": {
                    "id": 2, 
                    "output_name": "outputFile"
                }, 
                "transcriptsFile": {
                    "id": 13, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "splitTranscriptGff", 
            "outputs": [
                {
                    "name": "outputFile", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 1646, 
                "top": 328
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFile": {
                    "action_arguments": {
                        "newname": "extensions, CDSs and/or operons"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFile"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "toolshed.g2.bx.psu.edu/repos/clairetn/detrprok_scripts/splitTranscriptGff/1.0.0", 
            "tool_state": "{\"transcriptsFile\": \"null\", \"__page__\": 0, \"__rerun_remap_job_id__\": null, \"chromInfo\": \"\\\"/srv/galaxy/galaxy-dist/tool-data/shared/ucsc/chrom/?.len\\\"\", \"referenciesFile\": \"null\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "1bead8cd-6a5c-4e60-8611-3d1256282b4b"
        }, 
        "17": {
            "annotation": "Filters antisense RNAs based on their size. Parameter to be set: as_min_size. as_min_size is the minimal size for calling an antisense RNA (suggestion: 50).", 
            "id": 17, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 14, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [
                {
                    "description": "runtime parameter for tool restrict from size", 
                    "name": "OptionMin"
                }
            ], 
            "label": null, 
            "name": "restrict from size", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 1738.199951171875, 
                "top": 642.4666748046875
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "asRNA list modified (filtered on their size)"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "restrictFromSize", 
            "tool_state": "{\"OptionMin\": \"{\\\"minimum\\\": \\\"Yes\\\", \\\"__current_case__\\\": 0, \\\"min\\\": {\\\"__class__\\\": \\\"RuntimeValue\\\"}}\", \"__page__\": 0, \"__rerun_remap_job_id__\": null, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 4, \\\"FormatInputFileName\\\": \\\"gff3\\\"}\", \"OptionMax\": \"{\\\"maximum\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "18530948-746d-469e-83d9-41835024bf2b"
        }, 
        "18": {
            "annotation": "Filters small RNAs based on their size. Parameter to be set: sRNA_min_size. sRNA_min_size is the minimal size for calling a small RNA (suggestion: 50).", 
            "id": 18, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 15, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [
                {
                    "description": "runtime parameter for tool restrict from size", 
                    "name": "OptionMin"
                }
            ], 
            "label": null, 
            "name": "restrict from size", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 1747, 
                "top": 776
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "sRNA list modified (filtered on their size)"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "restrictFromSize", 
            "tool_state": "{\"__page__\": 0, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 4, \\\"FormatInputFileName\\\": \\\"gff3\\\"}\", \"OptionMin\": \"{\\\"minimum\\\": \\\"Yes\\\", \\\"__current_case__\\\": 0, \\\"min\\\": {\\\"__class__\\\": \\\"RuntimeValue\\\"}}\", \"__rerun_remap_job_id__\": null, \"OptionMax\": \"{\\\"maximum\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\", \"chromInfo\": \"\\\"/srv/galaxy/galaxy-dist/tool-data/shared/ucsc/chrom/?.len\\\"\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "4f921bf2-205d-49f7-bbe3-00476a9af5ab"
        }, 
        "19": {
            "annotation": "Counts reads overlapping extensions, CDSs, and/or operon spacers in order to compute read coverage (with a minimal overlapping region of 10 nt between read and genetic element).", 
            "id": 19, 
            "input_connections": {
                "formatType2|inputFileName2": {
                    "id": 3, 
                    "output_name": "outputFileGff"
                }, 
                "formatType|inputFileName1": {
                    "id": 16, 
                    "output_name": "outputFile"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "compare overlapping small reference", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 1766, 
                "top": 482
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "extensions, CDSs and operons (with a nbOverlaps tag)"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "CompareOverlappingSmallRef", 
            "tool_state": "{\"OptionInclusionQuery\": \"\\\"False\\\"\", \"NotOverlapping\": \"\\\"True\\\"\", \"formatType\": \"{\\\"FormatInputFileName1\\\": \\\"gff3\\\", \\\"inputFileName1\\\": null, \\\"__current_case__\\\": 3}\", \"InvertMatch\": \"\\\"False\\\"\", \"__page__\": 0, \"OptionInclusionRef\": \"\\\"False\\\"\", \"__rerun_remap_job_id__\": null, \"OptionDistance\": \"{\\\"Dist\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\", \"formatType2\": \"{\\\"FormatInputFileName2\\\": \\\"gff3\\\", \\\"inputFileName2\\\": null, \\\"__current_case__\\\": 3}\", \"OptionPcOverlapQuery\": \"{\\\"present\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\", \"OptionMinOverlap\": \"\\\"10\\\"\", \"OptionCollinearOrAntiSens\": \"{\\\"__current_case__\\\": 0, \\\"OptionCA\\\": \\\"Collinear\\\"}\", \"OptionPcOverlapRef\": \"{\\\"present\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\", \"OptionCA\": \"\\\"Collinear\\\"\", \"chromInfo\": \"\\\"/srv/galaxy/galaxy-dist/tool-data/shared/ucsc/chrom/?.len\\\"\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "d3ed0ee5-10fc-42c9-939c-7480fbd5b869"
        }, 
        "20": {
            "annotation": "Filters antisense RNA candidates based on their number of overlapping reads. Parameter to be set: as_min_reads. Antisense RNAs with a number of reads higher than as_min_reads are selected (suggested value: 22).", 
            "id": 20, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 17, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [
                {
                    "description": "runtime parameter for tool select by tag", 
                    "name": "OptionMin"
                }
            ], 
            "label": null, 
            "name": "select by tag", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 1900.199951171875, 
                "top": 671.4666748046875
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "asRNA list modified (filtered on their number of overlapping reads)"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "SelectByTag", 
            "tool_state": "{\"__page__\": 0, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 2, \\\"FormatInputFileName\\\": \\\"gff3\\\"}\", \"OptionMin\": \"{\\\"minimum\\\": \\\"Yes\\\", \\\"__current_case__\\\": 0, \\\"min\\\": {\\\"__class__\\\": \\\"RuntimeValue\\\"}}\", \"__rerun_remap_job_id__\": null, \"Tag\": \"\\\"nbElements\\\"\", \"OptionMax\": \"{\\\"maximum\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\", \"OptionValue\": \"{\\\"Value\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\", \"OptionDefault\": \"{\\\"default\\\": \\\"Yes\\\", \\\"defaultValue\\\": \\\"0.0\\\", \\\"__current_case__\\\": 0}\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "a82f4082-6959-4898-92c9-55029cb5ea48"
        }, 
        "21": {
            "annotation": "Filters sRNA candidates based on their number of overlapping reads. Parameter to be set: sRNA_min_reads. Small RNAs with a number of reads higher than sRNA_min_reads are selected (suggested value: 12).", 
            "id": 21, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 18, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [
                {
                    "description": "runtime parameter for tool select by tag", 
                    "name": "OptionMin"
                }
            ], 
            "label": null, 
            "name": "select by tag", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 1911, 
                "top": 805
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "sRNA list modified (filtered on their number of overlapping reads)"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "SelectByTag", 
            "tool_state": "{\"__page__\": 0, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 2, \\\"FormatInputFileName\\\": \\\"gff3\\\"}\", \"OptionMin\": \"{\\\"minimum\\\": \\\"Yes\\\", \\\"__current_case__\\\": 0, \\\"min\\\": {\\\"__class__\\\": \\\"RuntimeValue\\\"}}\", \"__rerun_remap_job_id__\": null, \"Tag\": \"\\\"nbElements\\\"\", \"OptionMax\": \"{\\\"maximum\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\", \"OptionValue\": \"{\\\"Value\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\", \"chromInfo\": \"\\\"/srv/galaxy/galaxy-dist/tool-data/shared/ucsc/chrom/?.len\\\"\", \"OptionDefault\": \"{\\\"default\\\": \\\"Yes\\\", \\\"defaultValue\\\": \\\"0.0\\\", \\\"__current_case__\\\": 0}\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "434404f9-6286-4c8f-9b4d-1fdd5c949183"
        }, 
        "22": {
            "annotation": "Technical step: tag name change from nbOverlaps to nbOverlappingReads.", 
            "id": 22, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 19, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "change tag name", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 2059, 
                "top": 470
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "extensions, CDSs and operons (with their number of overlapping reads)"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "changeTagName", 
            "tool_state": "{\"__page__\": 0, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 2, \\\"FormatInputFileName\\\": \\\"gff3\\\"}\", \"name\": \"\\\"nbOverlappingReads\\\"\", \"__rerun_remap_job_id__\": null, \"Tag\": \"\\\"nbOverlaps\\\"\", \"chromInfo\": \"\\\"/srv/galaxy/galaxy-dist/tool-data/shared/ucsc/chrom/?.len\\\"\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "c7464cbf-13b8-441b-84e7-008663cb8cbf"
        }, 
        "23": {
            "annotation": "Clusters proximal antisense RNAs in the same direction. Parameter to be set: RNA_merge. Antisense RNAs located less than RNA_merge apart are merged (suggestion: 50).", 
            "id": 23, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 20, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [
                {
                    "description": "runtime parameter for tool clusterize", 
                    "name": "distance"
                }
            ], 
            "label": null, 
            "name": "clusterize", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 2076.38330078125, 
                "top": 699.816650390625
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "asRNA list modified (asRNA clusters)"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "MergingDataClusterize", 
            "tool_state": "{\"normalize\": \"\\\"False\\\"\", \"__page__\": 0, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 3, \\\"FormatInputFileName\\\": \\\"gff3\\\"}\", \"distance\": \"{\\\"__class__\\\": \\\"RuntimeValue\\\"}\", \"__rerun_remap_job_id__\": null, \"colinear\": \"\\\"True\\\"\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "9017a7fd-50b9-432d-a68d-a72c5a04c21a"
        }, 
        "24": {
            "annotation": "Clusters proximal small RNAs in the same direction. Parameter to be set: RNA_merge. Small RNAs located less than RNA_merge apart are merged (suggestion: 50).", 
            "id": 24, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 21, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [
                {
                    "description": "runtime parameter for tool clusterize", 
                    "name": "distance"
                }
            ], 
            "label": null, 
            "name": "clusterize", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 2092, 
                "top": 833
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "sRNA list modified (sRNA clusters)"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "MergingDataClusterize", 
            "tool_state": "{\"normalize\": \"\\\"False\\\"\", \"__page__\": 0, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 3, \\\"FormatInputFileName\\\": \\\"gff3\\\"}\", \"distance\": \"{\\\"__class__\\\": \\\"RuntimeValue\\\"}\", \"__rerun_remap_job_id__\": null, \"colinear\": \"\\\"True\\\"\", \"chromInfo\": \"\\\"/srv/galaxy/galaxy-dist/tool-data/shared/ucsc/chrom/?.len\\\"\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "16f6b7d2-0b95-4e11-a250-f38a7746776d"
        }, 
        "25": {
            "annotation": "Technical step:  extraction of 3 prime extension", 
            "id": 25, 
            "input_connections": {
                "input": {
                    "id": 22, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "Filter", 
            "outputs": [
                {
                    "name": "out_file1", 
                    "type": "input"
                }
            ], 
            "position": {
                "left": 2251, 
                "top": 385
            }, 
            "post_job_actions": {
                "RenameDatasetActionout_file1": {
                    "action_arguments": {
                        "newname": "3 prime extension"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "out_file1"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "Filter1", 
            "tool_state": "{\"input\": \"null\", \"__rerun_remap_job_id__\": null, \"header_lines\": \"\\\"0\\\"\", \"cond\": \"\\\"c3=='utr3'\\\"\", \"__page__\": 0}", 
            "tool_version": "1.1.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "812fe9a2-f0a1-4d75-8877-ef1640739278"
        }, 
        "26": {
            "annotation": "Technical step:  extraction of 5 prime extension", 
            "id": 26, 
            "input_connections": {
                "input": {
                    "id": 22, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "Filter", 
            "outputs": [
                {
                    "name": "out_file1", 
                    "type": "input"
                }
            ], 
            "position": {
                "left": 2258, 
                "top": 498
            }, 
            "post_job_actions": {
                "RenameDatasetActionout_file1": {
                    "action_arguments": {
                        "newname": "5 prime extension"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "out_file1"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "Filter1", 
            "tool_state": "{\"input\": \"null\", \"__rerun_remap_job_id__\": null, \"header_lines\": \"\\\"0\\\"\", \"cond\": \"\\\"c3=='utr5'\\\"\", \"__page__\": 0}", 
            "tool_version": "1.1.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "056ac09c-92cd-4e8a-b97a-c8aebcb309f6"
        }, 
        "27": {
            "annotation": "Technical step: operon spacer extraction", 
            "id": 27, 
            "input_connections": {
                "input": {
                    "id": 22, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "Filter", 
            "outputs": [
                {
                    "name": "out_file1", 
                    "type": "input"
                }
            ], 
            "position": {
                "left": 2258, 
                "top": 598
            }, 
            "post_job_actions": {
                "RenameDatasetActionout_file1": {
                    "action_arguments": {
                        "newname": "operon"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "out_file1"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "Filter1", 
            "tool_state": "{\"input\": \"null\", \"__rerun_remap_job_id__\": null, \"header_lines\": \"\\\"0\\\"\", \"cond\": \"\\\"c3=='operon'\\\"\", \"__page__\": 0}", 
            "tool_version": "1.1.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "70225015-d9a2-4e6f-beef-8592d255b545"
        }, 
        "28": {
            "annotation": "Technical step: suppresses unwanted \"exon\" features created by the previous clustering step.", 
            "id": 28, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 23, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "remove introns", 
            "outputs": [
                {
                    "name": "outputFile", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 2247, 
                "top": 727
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFile": {
                    "action_arguments": {
                        "newname": "asRNA list modified (without \"exon\" lines)"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFile"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "removeIntrons", 
            "tool_state": "{\"__page__\": 0, \"__rerun_remap_job_id__\": null, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 3, \\\"FormatInputFileName\\\": \\\"gff3\\\"}\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "cf8f121f-eab6-424d-b8ac-9a809d69216e"
        }, 
        "29": {
            "annotation": "Technical step: suppresses unwanted \"exon\" features created by the previous clustering step.", 
            "id": 29, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 24, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "remove introns", 
            "outputs": [
                {
                    "name": "outputFile", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 2269, 
                "top": 860
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFile": {
                    "action_arguments": {
                        "newname": "sRNA list modified (without \"exon\" lines)"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFile"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "removeIntrons", 
            "tool_state": "{\"__page__\": 0, \"__rerun_remap_job_id__\": null, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 3, \\\"FormatInputFileName\\\": \\\"gff3\\\"}\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "67c011f9-98ee-4b50-9a82-3003223ab412"
        }, 
        "30": {
            "annotation": "Technical step: change feature name from utr3 to 3_extension", 
            "id": 30, 
            "input_connections": {
                "inputFile": {
                    "id": 25, 
                    "output_name": "out_file1"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "change GFF features", 
            "outputs": [
                {
                    "name": "outputFile", 
                    "type": "gff"
                }
            ], 
            "position": {
                "left": 2440, 
                "top": 413
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFile": {
                    "action_arguments": {
                        "newname": "3_extension list"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFile"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "changeGffFeatures", 
            "tool_state": "{\"__page__\": 0, \"inputFeature\": \"\\\"utr3\\\"\", \"__rerun_remap_job_id__\": null, \"outputFeature\": \"\\\"3_extension\\\"\", \"inputFile\": \"null\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "71c824ce-778d-4fa2-9f28-a4cd06681d9a"
        }, 
        "31": {
            "annotation": "Technical step: change feature name from utr5 to 5_extension", 
            "id": 31, 
            "input_connections": {
                "inputFile": {
                    "id": 26, 
                    "output_name": "out_file1"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "change GFF features", 
            "outputs": [
                {
                    "name": "outputFile", 
                    "type": "gff"
                }
            ], 
            "position": {
                "left": 2440, 
                "top": 527
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFile": {
                    "action_arguments": {
                        "newname": "5 prime extension"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFile"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "changeGffFeatures", 
            "tool_state": "{\"__page__\": 0, \"inputFeature\": \"\\\"utr5\\\"\", \"__rerun_remap_job_id__\": null, \"outputFeature\": \"\\\"5_extension\\\"\", \"inputFile\": \"null\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "c42da5d5-cc1e-4691-8998-6c21ad5d33e8"
        }, 
        "32": {
            "annotation": "", 
            "id": 32, 
            "input_connections": {
                "inputFile": {
                    "id": 27, 
                    "output_name": "out_file1"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "change GFF features", 
            "outputs": [
                {
                    "name": "outputFile", 
                    "type": "gff"
                }
            ], 
            "position": {
                "left": 2439, 
                "top": 628
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFile": {
                    "action_arguments": {
                        "newname": "operon_spacer list"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFile"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "changeGffFeatures", 
            "tool_state": "{\"__page__\": 0, \"inputFeature\": \"\\\"operon\\\"\", \"__rerun_remap_job_id__\": null, \"outputFeature\": \"\\\"operon_spacer\\\"\", \"inputFile\": \"null\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "278dea33-942c-4416-ae48-d933efe62113"
        }, 
        "33": {
            "annotation": "Technical step: tag name change from nbElements to nbOverlappingReads", 
            "id": 33, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 28, 
                    "output_name": "outputFile"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "change tag name", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 2429.38330078125, 
                "top": 755.816650390625
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "asRNA list modified (nbOverlappingReads)"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "changeTagName", 
            "tool_state": "{\"__page__\": 0, \"__rerun_remap_job_id__\": null, \"Tag\": \"\\\"nbElements\\\"\", \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 2, \\\"FormatInputFileName\\\": \\\"gff3\\\"}\", \"name\": \"\\\"nbOverlappingReads\\\"\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "7edc7168-5351-4401-8a2c-2fb5eb357577"
        }, 
        "34": {
            "annotation": "Technical step: tag name change from nbElements to nbOverlappingReads", 
            "id": 34, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 29, 
                    "output_name": "outputFile"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "change tag name", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 2449, 
                "top": 888
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "sRNA list modified (nbOverlappingReads)"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "changeTagName", 
            "tool_state": "{\"__page__\": 0, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 2, \\\"FormatInputFileName\\\": \\\"gff3\\\"}\", \"name\": \"\\\"nbOverlappingReads\\\"\", \"__rerun_remap_job_id__\": null, \"Tag\": \"\\\"nbElements\\\"\", \"chromInfo\": \"\\\"/srv/galaxy/galaxy-dist/tool-data/shared/ucsc/chrom/?.len\\\"\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "f66079c2-6d20-4362-87e3-eeffc5dbf33e"
        }, 
        "35": {
            "annotation": "Filters 5' extensions based on their size. Parameter to be set: 5_extension_min_size. 5' extensions larger than 5_extension_min_size are selected (suggestion value: 50).", 
            "id": 35, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 31, 
                    "output_name": "outputFile"
                }
            }, 
            "inputs": [
                {
                    "description": "runtime parameter for tool restrict from size", 
                    "name": "OptionMin"
                }
            ], 
            "label": null, 
            "name": "restrict from size", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 2622, 
                "top": 555
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "long 5_extensions list modified (filtered on their size)"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "restrictFromSize", 
            "tool_state": "{\"OptionMin\": \"{\\\"minimum\\\": \\\"Yes\\\", \\\"__current_case__\\\": 0, \\\"min\\\": {\\\"__class__\\\": \\\"RuntimeValue\\\"}}\", \"__page__\": 0, \"__rerun_remap_job_id__\": null, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 2, \\\"FormatInputFileName\\\": \\\"gff\\\"}\", \"OptionMax\": \"{\\\"maximum\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "ae211633-b80a-4b77-a5bd-f4377ac1c26a"
        }, 
        "36": {
            "annotation": "Technical step: feature name change from transcript to asRNA", 
            "id": 36, 
            "input_connections": {
                "inputFile": {
                    "id": 33, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "change GFF features", 
            "outputs": [
                {
                    "name": "outputFile", 
                    "type": "gff"
                }
            ], 
            "position": {
                "left": 2603, 
                "top": 785.0333251953125
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFile": {
                    "action_arguments": {
                        "newname": "asRNA list modified (feature asRNA)"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFile"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "changeGffFeatures", 
            "tool_state": "{\"__page__\": 0, \"inputFeature\": \"\\\"transcript\\\"\", \"__rerun_remap_job_id__\": null, \"outputFeature\": \"\\\"asRNA\\\"\", \"inputFile\": \"null\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "a4a0463a-b98f-4f9c-af47-faf9b9b3adc4"
        }, 
        "37": {
            "annotation": "Technical step: feature name change from transcript to asRNA", 
            "id": 37, 
            "input_connections": {
                "inputFile": {
                    "id": 34, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "change GFF features", 
            "outputs": [
                {
                    "name": "outputFile", 
                    "type": "gff"
                }
            ], 
            "position": {
                "left": 2626, 
                "top": 917.0333251953125
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFile": {
                    "action_arguments": {
                        "newname": "sRNA list modified (feature sRNA)"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFile"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "changeGffFeatures", 
            "tool_state": "{\"__page__\": 0, \"inputFeature\": \"\\\"transcript\\\"\", \"__rerun_remap_job_id__\": null, \"outputFeature\": \"\\\"sRNA\\\"\", \"inputFile\": \"null\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "1d58607e-9ffc-4d53-a546-c0a683e0e574"
        }, 
        "38": {
            "annotation": "Filters long 5 prime extension candidates based on their number of overlapping reads. Parameter to be set: 5_UTR_min_reads. Long 5 prime extensions with a number of reads higher than 5UTR_min_reads are selected (suggested value: 10).", 
            "id": 38, 
            "input_connections": {
                "formatType|inputFileName": {
                    "id": 35, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [
                {
                    "description": "runtime parameter for tool select by tag", 
                    "name": "OptionMin"
                }
            ], 
            "label": null, 
            "name": "select by tag", 
            "outputs": [
                {
                    "name": "outputFileGff", 
                    "type": "gff3"
                }
            ], 
            "position": {
                "left": 2797, 
                "top": 583
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFileGff": {
                    "action_arguments": {
                        "newname": "long 5_extensions list modified (filtered on their number of overlapping reads)"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFileGff"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "SelectByTag", 
            "tool_state": "{\"__page__\": 0, \"formatType\": \"{\\\"inputFileName\\\": null, \\\"__current_case__\\\": 0, \\\"FormatInputFileName\\\": \\\"gff\\\"}\", \"OptionMin\": \"{\\\"minimum\\\": \\\"Yes\\\", \\\"__current_case__\\\": 0, \\\"min\\\": {\\\"__class__\\\": \\\"RuntimeValue\\\"}}\", \"__rerun_remap_job_id__\": null, \"Tag\": \"\\\"nbOverlappingReads\\\"\", \"OptionMax\": \"{\\\"maximum\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\", \"OptionValue\": \"{\\\"Value\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\", \"OptionDefault\": \"{\\\"default\\\": \\\"No\\\", \\\"__current_case__\\\": 1}\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "8c1d96c7-cb65-42d4-a448-d18d20796fe2"
        }, 
        "39": {
            "annotation": "Uses an RGB color tag for visualization of antisense RNAs in the Artemis environment.", 
            "id": 39, 
            "input_connections": {
                "referenciesFile": {
                    "id": 36, 
                    "output_name": "outputFile"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "colorGff", 
            "outputs": [
                {
                    "name": "outputFile", 
                    "type": "gff"
                }
            ], 
            "position": {
                "left": 2779.38330078125, 
                "top": 812.816650390625
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFile": {
                    "action_arguments": {
                        "newname": "asRNA list"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFile"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "toolshed.g2.bx.psu.edu/repos/clairetn/detrprok_scripts/colorGff/1.0.0", 
            "tool_state": "{\"__page__\": 0, \"__rerun_remap_job_id__\": null, \"RGBcolor\": \"\\\"147 112 219\\\"\", \"referenciesFile\": \"null\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "925d1cc1-e364-4fcb-840f-d1c1b521ec03"
        }, 
        "40": {
            "annotation": "Uses an RGB color tag for visualization of small RNAs in the Artemis environment.", 
            "id": 40, 
            "input_connections": {
                "referenciesFile": {
                    "id": 37, 
                    "output_name": "outputFile"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "colorGff", 
            "outputs": [
                {
                    "name": "outputFile", 
                    "type": "gff"
                }
            ], 
            "position": {
                "left": 2809, 
                "top": 944
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFile": {
                    "action_arguments": {
                        "newname": "sRNA list"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFile"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "toolshed.g2.bx.psu.edu/repos/clairetn/detrprok_scripts/colorGff/1.0.0", 
            "tool_state": "{\"__page__\": 0, \"__rerun_remap_job_id__\": null, \"RGBcolor\": \"\\\"250 128 114\\\"\", \"referenciesFile\": \"null\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "d75da6e5-de44-45e9-927d-26c0d5ba0ffe"
        }, 
        "41": {
            "annotation": "Technical step: change feature name from 5_extension to utr5", 
            "id": 41, 
            "input_connections": {
                "inputFile": {
                    "id": 38, 
                    "output_name": "outputFileGff"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "change GFF features", 
            "outputs": [
                {
                    "name": "outputFile", 
                    "type": "gff"
                }
            ], 
            "position": {
                "left": 2974, 
                "top": 612
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFile": {
                    "action_arguments": {
                        "newname": "long 5_extensions list modified (utr5)"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFile"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "changeGffFeatures", 
            "tool_state": "{\"__page__\": 0, \"inputFeature\": \"\\\"5_extension\\\"\", \"__rerun_remap_job_id__\": null, \"outputFeature\": \"\\\"utr5\\\"\", \"inputFile\": \"null\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "b5cdea2c-ec8b-48a0-bd81-dec757704a9e"
        }, 
        "42": {
            "annotation": "Uses an RGB color tag for visualization of long 5'UTR in the Artemis environment.", 
            "id": 42, 
            "input_connections": {
                "referenciesFile": {
                    "id": 41, 
                    "output_name": "outputFile"
                }
            }, 
            "inputs": [], 
            "label": null, 
            "name": "colorGff", 
            "outputs": [
                {
                    "name": "outputFile", 
                    "type": "gff"
                }
            ], 
            "position": {
                "left": 3158, 
                "top": 641
            }, 
            "post_job_actions": {
                "RenameDatasetActionoutputFile": {
                    "action_arguments": {
                        "newname": "long 5_UTR list"
                    }, 
                    "action_type": "RenameDatasetAction", 
                    "output_name": "outputFile"
                }
            }, 
            "tool_errors": null, 
            "tool_id": "toolshed.g2.bx.psu.edu/repos/clairetn/detrprok_scripts/colorGff/1.0.0", 
            "tool_state": "{\"__page__\": 0, \"__rerun_remap_job_id__\": null, \"RGBcolor\": \"\\\"250 105 180\\\"\", \"referenciesFile\": \"null\"}", 
            "tool_version": "1.0.0", 
            "type": "tool", 
            "user_outputs": [], 
            "uuid": "78bb45b9-1d16-498a-bea8-40bf3447a4bd"
        }
    }, 
    "uuid": "d190d09c-2654-4217-884e-a0ef7dbe05fc"
}

